A Search for Late-Time Radio Emission and Fast Radio Bursts from Superluminous Supernovae

We present results of a search for late-time radio emission and Fast Radio Bursts (FRBs) from a sample of type-I superluminous supernovae (SLSNe-I). We used the Karl G. Jansky Very Large Array to observe ten SLSN-I more than 5 years old at a frequency of 3 GHz. We searched fast-sampled visibilities for FRBs and used the same data to perform a deep imaging search for late-time radio emission expected in models of magnetar-powered supernovae. No FRBs were found. One SLSN-I, PTF10hgi, is detected in deep imaging, corresponding to a luminosity of $1.2\times10^{28}$ erg s$^{-1}$. This luminosity, considered with the recent 6 GHz detection of PTF10hgi in Eftekhari et al (2019), supports the interpretation that it is powered by a young, fast-spinning ($\sim$ ms spin period) magnetar with $\sim$ 15 Msun of partially ionized ejecta. Broadly, our observations are most consistent with SLSNe-I being powered by neutron stars with fast spin periods, although most require more free-free absorption than is inferred for PTF10hgi. We predict that radio observations at higher frequencies or in the near future will detect these systems and begin constraining properties of the young pulsars and their birth environments.

==> refreport.txt <==
-- We welcome the referee's careful review and comments to improve the manuscript. We have made changes in accordance with the comments. Below, we include the enumerated comments from the referee and our responses prepended by two dashes.

1. I am somewhat concerned about the magnetar parameters as inferred by the lightcurve fits and how these feed directly into the radio light curves. For example, there are a number of differences between the magnetar parameters derived in this work and the parameters derived using MCMC in Nicholl et al. 2017.

For example, for PTF10hgi, in this work the authors find a best fit to the radio data assuming Pmin = 1ms and Mej = 15. This is in stark contrast to the magnetar parameters from Nicholl et al. 2017 in which P = 4.78 ms and Mej = 2.19. And in fact, 15 solar masses for the ejecta mass is outside of the 1-sigma distribution (2.2 - 12.9 Msun) for ejecta masses as found in Nicholl et al. 2017.

I would like to see some discussion of how robust the radio light curves are to different assumptions about the magnetar parameters. For PTF10hgi in particular, it might be worthwhile to repeat the exercise using the magnetar parameters from Nicholl et al. 2017 as an illustrative example. There should also be some discussion regarding the implications of having 15 solar masses of ejecta, given that this is much larger than is typically seen in SLSNe.

-- Nicholl+ (2017) uses Mosfit, which simplifies some of physics compared to our model. Key among these is the spin-down formula, which is a simple dipole formula. Instead, we use numerical simulations that include radiation from gravitational waves. We also account for acceleration of the ejecta due to the PWN, while they use a constant velocity - this approaches couples our dynamics to the spin-down luminosity. There are also other small differences (ejecta profile, etc.) that may have effects on the parameters as well and should be regarded as model uncertainties. Since our optical and radio model uses the same physics in a self-consistent framework, we prefer to focus on that approach. A paragraph has been added in Section 3.1 explaining this; more detailed responses to specific referee comments are given below.

-- The PTF10hgi parameters found by Nicholl+ (2017) are almost the same as our Pmax case (except for the magnetic field, which is differs due to the spin-down formula). This Pmax case does not fit the radio data (it is too luminous and has a steep spectral dependence). By examining the posteriors in Figure 5 of Nicholl+ (2017), one can see that there are parameter correlations in P, B, and Mej (low P cases prefer higher B and Mej), which is why we examine and Pmin and Pmax case instead of taking only the best fit parameters. Factoring in these correlations, and the range of masses found by Nicholl+ (2017), its not surprising that our mass is slightly outside their 1 sigma limits. Regardless of that, having 15 Msun of ejecta is not that unusual, especially for a light curve as broad as PTF10hgi. Our Table 3 shows that 15 Msun is fairly typical for Pmin cases. This may disfavour a Wolf-Rayet progenitor, but nothing conclusive can be said.

-- To see how robust the radio light curves are to different assumptions about the magnetar parameters, we would compare the Pmin and Pmax cases for each SN.  The radio light curves break the degeneracy inherent in the optical data, but only if the radio and optical models are based on the same physical model.

2. Section 3.3: PTF09cwl and PTF09atu are excluded from the radio light curve analysis due to insufficient optical data for constraining the magnetar parameters. However, both sources are fit in Nicholl et al. 2017. I therefore suggest including an analysis of the radio light curves using these magnetar parameters. If there are systematic differences between the resulting radio light curves (using the "by eye" fits and the MCMC fits), then they should be mentioned in the discussion.

-- We improved the fitting procedure to include data from multiple bands, we were able to get parameters for the light curves for these two supernovae (now included in Table 3 and the text). As described above, we prefer to use these parameters in the discussion.

3. Section 1, 3rd paragraph: "Classes of object...has severe energetic requirements" >> "Classes of objects...have severe energetic requirements"

-- Done.

4. Section 2.1: The sample selection criteria should be specified further. What is the redshift range of the sample? How complete is the sample? What is the range of ages for the sources?

-- Done. I think it is fair to say that the sample is not complete in any sense, as the population of SLSN-I was not well characterized at the time the initial survey paper was written.

5. Section 2.1, 2nd paragraph: "compromise between the late-time emission and FRB detection goals." >> "compromise between the expectation for the late-time emission and FRB detection goals."

-- Done.

6. Section 2.1, 3rd paragraph: "a source with power a 20 times" >> "a source with a power 20 times"

-- Done.

7. Section 2.1, 3rd paragraph: The detection threshold should be quoted as 3-sigma. This is the relevant value that should be compared to the FRB 121102 persistent source.

-- Done.

8. Section 2.2: "The maximum distance for this SLSN-I sample" Should state the maximum distance here.

-- Done.

9. Section 2.2, 2nd paragraph: Can quote and appropriately cite FRB 121102 and its relative DM components as an example.

-- Added a discussion of Tendulkar et al (2017) DM estimates.

10. Table 2: If the observation time is per epoch, this should be specified.

-- The observing times are the sum over both epochs; this is now explicit in the table.

11. Section 2.3: There should be some discussion of the significance of a single >3-sigma detection among a sample of 10 sources. Irrespective of the a priori information that the source (PTF10hgi) is detected at higher frequencies, for a 3-sigma detection criteria, 0.1 sources out of 10 would produce a fake 3-sigma detection due to random fluctuations.

-- We have added discussion of this point in Section 2.3. By our calculation, a ~3 sigma signal has false alarm rate of 0.001. For a sample of 10, we would expect a 1% chance of detection. We also have a discussion of the false association probability using the image noise properties directly.

12. Section 3: The discussion of existing radio observations of SLSN-I at late-times (< 5 years) should also include a reference to Hatsukade et al. 2018 (PTF10aagc, PTF10uhf, SN2010gx, SN2011kg).

-- That is an excellent reference that we overlooked. We have added it both the Discussion and Table 1.

13. Section 3.1: I would like to see a bit more discussion regarding the calculation of the radio light curves and how the magnetar parameters feed into them. Along the same lines, in several places throughout the text, comparisons are made to the persistent radio source in FRB 121102. It would be good to understand how these models do or do not apply to FRB 121102, e.g., the non-zero RM seen in FRB 121102 suggests that a Crab-like electron-positron injection spectrum is not entirely accurate.

-- A paragraph overviewing the radio calculation has been added in Section 3.1.  Some explanation for how these models tie in to the persistent source of FRB 121102 have been added to section 3.2 and 4. The Omand et al. paper in preparation is studying this connection in much greater detail.

14. Figure 2 caption: "with their 1-sigma uncertainties are shown in black" >> "with their 1-sigma uncertainties shown in black"

-- Done.

15. Figure 4: Please include the respective SLSN names within each panel.

-- Done.

16. Section 4, paragraph 3, last sentence: "would also be likely to detect or better constraint the nature" >> "would also be likely to detect or better constrain the nature"

-- Done.
